What's Kooking? Characterizing India's Emerging Social Network, Koo

Social media has grown exponentially in a short period, coming to the forefront of communications and online interactions. Despite their rapid growth, social media platforms have been unable to scale to different languages globally and remain inaccessible to many. In this paper, we characterize Koo, a multilingual micro-blogging site that rose in popularity in 2021, as an Indian alternative to Twitter. We collected a dataset of 4.07 million users, 163.12 million follower-following relationships, and their content and activity across 12 languages. We study the user demographic along the lines of language, location, gender, and profession. The prominent presence of Indian languages in the discourse on Koo indicates the platform's success in promoting regional languages. We observe Koo's follower-following network to be much denser than Twitter's, comprising of closely-knit linguistic communities. An N-gram analysis of posts on Koo shows a #KooVsTwitter rhetoric, revealing the debate comparing the two platforms. Our characterization highlights the dynamics of the multilingual social network and its diverse Indian user base.

==> appendix/followers.txt <==
id, follower

==> appendix/following.txt <==
id, following

==> appendix/koos.txt <==
id, creatorId, title, enTranslation, enTransliteration, hashtag, language,
status, channel, createdAt, deletionReason, contentType, reKooFromContentId,
reKooByName, reKooById, topParentId, isReKoo, locationMap, mediaMap, nkus,
nlikes, nreKoos

==> appendix/likesattributes.txt <==
id, creatorId, enTranslation, enTransliteration, language, createdAt, reKooFromContentId,
reKooByName, reKooById, reKooByHandle, likeByName, likeById, likeByHandle, deletionReason,
locationMap, mediaMap, nlikes, nreKoos, rejectorId

==> appendix/mentions_attributes.txt <==
id, creatorId, title, enTranslation, enTransliteration, language, createdAt,
reKooFromContentId, reKooByName, reKooById, reKooByHandle, likeByName,
likeById, likeByHandle, deletionReason, locationMap, mediaMap, nlikes,
nreKoos, rejectorId

==> appendix/metadata.txt <==
id, phone, countryCode, email, status, language, deviceOS, onesignalId,
pushToken, handle, name, profileImage, playCount, kusCount, likesCount,
rekoosCommentCount, sharesCount, title, description, isAutoCreate, createdAt,
modifiedAt, creationSource, creatorType, channel, notifiedAt,
acquisationSource, userInstallationId, isPromoted, verifiedAt, location,
currentLocation, moderatorId, moderatorName, occupationId, hasCoUsers,
coUsersCount, profileLink, isRequested, role, moderatedAt, approvalStatus,
creatorLevel, badgeTypeDB, sectionType, feedAlgo,  useOnFeedScore,
badgeTypeUod, primaryLogInType, approvalStatusUod, isFollowing, isFollower,
isBlocked, hideCurrentFieldInEducationAndWorkExp, isBlockedByCreator,
followerCount, followingCount, profileViews, workExperience,
educationalQualifications,  badge, verifiedPhone, userRegistrationIdTransit,
isFollowDisabled, dob,  maritalStatus, gender,
communicationPreference_notifPrefsStats, 
communicationPreference_smsPrefStats,
communicationPreference_whatsappPrefStats, 
visibilityPrefs_allowMobileVisible, visibilityPrefs_allowEmailVisible, 
visibilityPrefs_allowGenderVisible, visibilityPrefs_allowMaritalVisible,
visibilityPrefs_allowDobVisible, visibilityPrefs_showDobYear,
socialProfile_youTubeProfile,  socialProfile_website, socialProfile_fbProfile,
socialProfile_twitterHandle,  socialProfile_twitterProfile,
socialProfile_linkedInProfile,  contentPreferences_commentPreference

==> appendix/rekoos.txt <==
id, creatorId, parentKuContentId, title, language, createdAt,
reKooFromContentId, reKooByName, reKooById, reKooByHandle, likeByName,
likeById, likeByHandle, kooThread, isFollowingParentKooCreator, isReKoo,
reactionScore, isCommentDisabled, mediaMap, nlikes, nreKoos
